Making Tree Ensembles Interpretable: A Bayesian Model Selection Approach

Tree ensembles, such as random forests and boosted trees, are renowned for their high prediction performance. However, their interpretability is critically limited due to the enormous complexity. In this study, we present a method to make a complex tree ensemble interpretable by simplifying the model. Specifically, we formalize the simplification of tree ensembles as a model selection problem. Given a complex tree ensemble, we aim at obtaining the simplest representation that is essentially equivalent to the original one. To this end, we derive a Bayesian model selection algorithm that optimizes the simplified model while maintaining the prediction performance. Our numerical experiments on several datasets showed that complicated tree ensembles were reasonably approximated as interpretable.

==> compare_energy.csv <==
K,time,error,coverage,collision,label
1.0,0.01581924319267273,103.04925466918945,1.0,0.0,EM
2.0,0.05793727755546571,20.183467026186023,1.0,0.0,EM
3.0,0.13141035795211792,18.428962144665835,1.0,0.0,EM
4.0,0.17762165427207946,17.18228756073775,1.0,0.013020833333333332,EM
5.0,0.15836377382278444,15.183293387163843,0.9661458333333331,0.052083333333333336,EM
6.0,0.2802748703956604,11.14050319427488,0.828125,0.033854166666666664,EM
7.0,0.274665265083313,14.902863573376461,0.9140625,0.02083333333333333,EM
8.0,0.43669478654861443,10.367064296395661,0.8125,0.0,EM
9.0,0.523745391368866,8.980722405485372,0.7604166666666665,0.0,EM
10.0,0.6153888785839081,10.36048365567444,0.8515625,0.03125,EM
4.0,0.199028515816,12.0378130736,0.846354166667,0.0,FAB


==> compare_higgs.csv <==
K,time,error,coverage,collision,label
1.0,1.8099666118621824,0.4626,1.0,0.0,EM
2.0,15.001823842525482,0.4396,0.9998,0.4598,EM
3.0,34.017233955860135,0.3992,0.9998,0.4292,EM
4.0,45.65353802442551,0.4122,0.9964,0.4636,EM
5.0,126.21223362684249,0.4046,0.9956,0.484,EM
6.0,146.9767682790756,0.3778,0.9922,0.3768,EM
7.0,152.08393946886062,0.3664,0.9908,0.361,EM
8.0,228.13638681173325,0.3586,0.9898,0.4328,EM
9.0,271.4075579881668,0.3544,0.9876,0.44,EM
10.0,255.38006936311717,0.3578,0.9842,0.3712,EM
9.0,147.522830951,0.3562,0.9896,0.4036,FAB


==> compare_miniboone.csv <==
K,time,error,coverage,collision,label
1.0,8.271541142463683,0.2846,1.0,0.0,EM
2.0,80.7843612551689,0.1782,0.9956,0.6774,EM
3.0,115.75199474096297,0.1362,0.9936,0.7202,EM
4.0,289.0072397947312,0.13600000000000004,0.9930000000000002,0.7284,EM
5.0,380.41996282339096,0.1258,0.9904,0.7414,EM
6.0,442.25177654027937,0.1316,0.9852,0.7198,EM
7.0,529.4243650078772,0.131,0.9784,0.7602,EM
8.0,564.0739545345307,0.1222,0.9798,0.7652,EM
9.0,363.759435749054,0.1194,0.9746,0.7573999999999999,EM
10.0,277.47156341075896,0.1232,0.9716,0.7196,EM
9.0,332.979249644,0.1232,0.9744,0.7606,FAB


==> compare_spambase.csv <==
K,time,error,coverage,collision,label
1.0,0.7380289673805236,0.394,1.0,0.0,EM
2.0,2.552529466152192,0.104,0.985,0.393,EM
3.0,4.4037240743637085,0.082,0.984,0.332,EM
4.0,7.232276558876037,0.087,0.959,0.434,EM
5.0,9.481055665016177,0.092,0.962,0.498,EM
6.0,11.167959308624269,0.094,0.97,0.413,EM
7.0,13.931716632843017,0.113,0.949,0.53,EM
8.0,12.671119606494903,0.098,0.928,0.557,EM
9.0,13.778326833248137,0.102,0.942,0.444,EM
10.0,17.505220413208008,0.094,0.955,0.43,EM
8.0,5.77956598997,0.102,0.936,0.57,FAB


==> compare_synthetic3.csv <==
K,time,error,coverage,collision,label
1.0,0.1490620970726013,0.513,1.0,0.0,EM
2.0,0.6658992528915405,0.226,0.9970000000000002,0.382,EM
3.0,2.390496933460235,0.193,0.9980000000000002,0.039,EM
4.0,1.9065539121627808,0.115,0.9990000000000002,0.08799999999999998,EM
5.0,1.7967176437377925,0.114,0.9890000000000002,0.023,EM
6.0,4.195334041118622,0.19,0.981,0.297,EM
7.0,4.835570108890534,0.153,0.955,0.017,EM
8.0,3.0454002499580377,0.123,0.973,0.034,EM
9.0,6.853966653347016,0.11,0.967,0.067,EM
10.0,5.793969452381134,0.13,0.975,0.036,EM
7.0,4.22708754539,0.11,0.985,0.062,FAB


==> compare_synthetic4.csv <==
K,time,error,coverage,collision,label
1.0,0.12697420120239258,0.509,1.0,0.0,EM
2.0,0.34945863485336304,0.328,1.0,0.222,EM
3.0,0.6654794573783873,0.274,0.985,0.0,EM
4.0,3.045313394069672,0.097,0.983,0.0,EM
5.0,2.4955467343330384,0.091,0.981,0.007,EM
6.0,1.8324883460998531,0.097,0.982,0.079,EM
7.0,3.4258847236633296,0.098,0.978,0.078,EM
8.0,1.9388726234436036,0.1,0.978,0.027,EM
9.0,4.801573932170868,0.099,0.978,0.08899999999999998,EM
10.0,3.7722832679748537,0.094,0.977,0.13600000000000004,EM
4.0,2.73768906593,0.096,0.983,0.0,FAB


==> csv_energy.csv <==
rule,error,label
3.0,10.63604110895333,defrag
3.0,13.025675323016317,defrag
4.0,11.501931225088013,defrag
4.0,20.21291837017104,defrag
4.0,12.198220496491984,defrag
4.0,12.981228482260912,defrag
3.0,12.729285429702088,defrag
3.0,12.546204659890883,defrag
3.0,12.57793040957912,defrag
5.0,10.639293108689449,defrag
22.0,16.032480299375,inTreesFull
23.0,17.441618319843755,inTreesFull
23.0,18.99429401302083,inTreesFull
23.0,15.666198146796873,inTreesFull
24.0,16.520717767083333,inTreesFull
23.0,16.621618959999996,inTreesFull
23.0,20.53777623713542,inTreesFull
21.0,18.508597445416658,inTreesFull
21.0,18.951600290651044,inTreesFull
26.0,17.55123048341146,inTreesFull
12.0,8.32188237977382,NH
10.0,9.052284495220384,NH
13.0,9.265523121122904,NH
15.0,9.934278881918216,NH
15.0,9.622530857085431,NH
13.0,9.545266053763049,NH
16.0,8.650465273193625,NH
18.0,8.630517697629777,NH
16.0,8.67267596463464,NH
15.0,7.712651385231811,NH
38.0,2.9780884894587536,BATree
57.0,2.523786912492662,BATree
55.0,3.851288768978484,BATree
58.0,4.377395585596808,BATree
66.0,3.5313291061734806,BATree
59.0,3.4144309932696166,BATree
40.0,2.716218396206495,BATree
33.0,3.175764538195492,BATree
57.0,3.596735121296202,BATree
56.0,4.653398413303969,BATree
4.0,10.309809186583097,DTree2
4.0,11.60810998945579,DTree2
4.0,10.862965433135821,DTree2
4.0,13.605870332719967,DTree2
4.0,11.923967085731325,DTree2
4.0,12.730630245913835,DTree2
4.0,11.38758341614682,DTree2
4.0,11.434304186930717,DTree2
4.0,11.577946952888047,DTree2
4.0,10.889225711728463,DTree2
1,1.56673729968,RF
1000,1.56673729968,RF


==> csv_higgs.csv <==
rule,error,label
9.0,0.3562,defrag
8.0,0.359,defrag
8.0,0.3662,defrag
10.0,0.3454,defrag
9.0,0.348,defrag
8.0,0.3582,defrag
8.0,0.359,defrag
8.0,0.3654,defrag
8.0,0.3634,defrag
9.0,0.3856,defrag
65.0,0.3394,inTreesFull
61.0,0.328,inTreesFull
71.0,0.3262,inTreesFull
73.0,0.342,inTreesFull
67.0,0.322,inTreesFull
73.0,0.3266,inTreesFull
70.0,0.3388,inTreesFull
69.0,0.332,inTreesFull
69.0,0.3328,inTreesFull
67.0,0.333,inTreesFull
41.0,0.349,NH
30.0,0.3546,NH
24.0,0.3642,NH
39.0,0.3594,NH
39.0,0.3506,NH
32.0,0.3672,NH
50.0,0.369,NH
44.0,0.351,NH
33.0,0.3664,NH
50.0,0.3554,NH
157.0,0.332,BATree
134.0,0.3372,BATree
282.0,0.3438,BATree
156.0,0.3384,BATree
243.0,0.3208,BATree
130.0,0.3316,BATree
145.0,0.3468,BATree
131.0,0.3314,BATree
136.0,0.3254,BATree
284.0,0.342,BATree
4.0,0.3758,DTree2
4.0,0.3692,DTree2
4.0,0.388,DTree2
4.0,0.3684,DTree2
4.0,0.358,DTree2
4.0,0.3804,DTree2
4.0,0.377,DTree2
4.0,0.3656,DTree2
4.0,0.3764,DTree2
4.0,0.379,DTree2
1,0.3081,RF
1000,0.3081,RF


==> csv_miniboone.csv <==
rule,error,label
9.0,0.1232,defrag
9.0,0.1246,defrag
8.0,0.1208,defrag
9.0,0.1158,defrag
7.0,0.1294,defrag
8.0,0.1204,defrag
7.0,0.1272,defrag
7.0,0.1328,defrag
10.0,0.1296,defrag
9.0,0.1282,defrag
41.0,0.0928,inTreesFull
48.0,0.1022,inTreesFull
46.0,0.1078,inTreesFull
45.0,0.1036,inTreesFull
45.0,0.1096,inTreesFull
48.0,0.099,inTreesFull
43.0,0.0966,inTreesFull
46.0,0.103,inTreesFull
43.0,0.1036,inTreesFull
43.0,0.099,inTreesFull
74.0,0.1238,NH
61.0,0.1164,NH
70.0,0.1224,NH
72.0,0.122,NH
60.0,0.1336,NH
70.0,0.1298,NH
68.0,0.1324,NH
94.0,0.12920000000000004,NH
76.0,0.1256,NH
80.0,0.1256,NH
88.0,0.1504,BATree
142.0,0.1276,BATree
46.0,0.138,BATree
141.0,0.1344,BATree
52.0,0.1684,BATree
104.0,0.1378,BATree
136.0,0.1534,BATree
89.0,0.1474,BATree
160.0,0.1546,BATree
146.0,0.1392,BATree
4.0,0.167,DTree2
4.0,0.1588,DTree2
4.0,0.17,DTree2
4.0,0.1572,DTree2
4.0,0.17,DTree2
4.0,0.16919999999999996,DTree2
4.0,0.16919999999999996,DTree2
4.0,0.1596,DTree2
4.0,0.165,DTree2
4.0,0.1696,DTree2
1,0.08756,RF
1000,0.08756,RF


==> csv_spambase.csv <==
rule,error,label
8.0,0.102,defrag
5.0,0.09300000000000003,defrag
7.0,0.078,defrag
5.0,0.08,defrag
3.0,0.076,defrag
5.0,0.104,defrag
5.0,0.087,defrag
7.0,0.1,defrag
6.0,0.11,defrag
3.0,0.099,defrag
37.0,0.092,inTreesFull
33.0,0.09,inTreesFull
30.0,0.085,inTreesFull
33.0,0.085,inTreesFull
36.0,0.079,inTreesFull
33.0,0.102,inTreesFull
31.0,0.068,inTreesFull
34.0,0.087,inTreesFull
37.0,0.077,inTreesFull
28.0,0.081,inTreesFull
55.0,0.095,NH
50.0,0.122,NH
57.0,0.092,NH
42.0,0.099,NH
52.0,0.091,NH
56.0,0.105,NH
40.0,0.101,NH
45.0,0.108,NH
53.0,0.08999999999999998,NH
38.0,0.108,NH
39.0,0.105,BATree
79.0,0.12400000000000003,BATree
69.0,0.112,BATree
85.0,0.106,BATree
54.0,0.09300000000000003,BATree
37.0,0.125,BATree
56.0,0.10900000000000001,BATree
85.0,0.11,BATree
48.0,0.102,BATree
101.0,0.111,BATree
4.0,0.17,DTree2
4.0,0.204,DTree2
4.0,0.137,DTree2
4.0,0.17599999999999996,DTree2
4.0,0.166,DTree2
4.0,0.17,DTree2
4.0,0.159,DTree2
4.0,0.181,DTree2
4.0,0.171,DTree2
4.0,0.14,DTree2
1,0.0673,RF
1000,0.0673,RF


==> csv_synthetic3.csv <==
rule,error,label
7.0,0.11,defrag
6.0,0.172,defrag
5.0,0.137,defrag
8.0,0.154,defrag
7.0,0.147,defrag
6.0,0.162,defrag
5.0,0.149,defrag
6.0,0.15,defrag
6.0,0.161,defrag
8.0,0.145,defrag
52.0,0.141,inTreesFull
53.0,0.13,inTreesFull
55.0,0.147,inTreesFull
53.0,0.154,inTreesFull
53.0,0.151,inTreesFull
55.0,0.149,inTreesFull
48.0,0.117,inTreesFull
50.0,0.139,inTreesFull
51.0,0.138,inTreesFull
54.0,0.149,inTreesFull
28.0,0.126,NH
33.0,0.138,NH
37.0,0.141,NH
39.0,0.12400000000000003,NH
37.0,0.129,NH
56.0,0.152,NH
33.0,0.126,NH
36.0,0.143,NH
27.0,0.129,NH
28.0,0.141,NH
15.0,0.123,BATree
31.0,0.131,BATree
16.0,0.141,BATree
69.0,0.138,BATree
37.0,0.128,BATree
30.0,0.165,BATree
31.0,0.138,BATree
70.0,0.131,BATree
15.0,0.131,BATree
60.0,0.137,BATree
4.0,0.207,DTree2
4.0,0.28,DTree2
4.0,0.209,DTree2
4.0,0.239,DTree2
4.0,0.218,DTree2
4.0,0.24,DTree2
4.0,0.272,DTree2
4.0,0.217,DTree2
4.0,0.289,DTree2
4.0,0.202,DTree2
1,0.1202,RF
1000,0.1202,RF


==> csv_synthetic4.csv <==
rule,error,label
4.0,0.096,defrag
5.0,0.103,defrag
8.0,0.113,defrag
4.0,0.107,defrag
4.0,0.11,defrag
5.0,0.121,defrag
4.0,0.104,defrag
9.0,0.10900000000000001,defrag
4.0,0.096,defrag
4.0,0.103,defrag
60.0,0.183,inTreesFull
44.0,0.154,inTreesFull
42.0,0.13,inTreesFull
57.0,0.141,inTreesFull
45.0,0.143,inTreesFull
48.0,0.137,inTreesFull
58.0,0.156,inTreesFull
56.0,0.126,inTreesFull
56.0,0.12,inTreesFull
58.0,0.162,inTreesFull
16.0,0.191,NH
16.0,0.144,NH
24.0,0.112,NH
8.0,0.111,NH
23.0,0.163,NH
12.0,0.148,NH
14.0,0.148,NH
11.0,0.138,NH
12.0,0.2,NH
22.0,0.17,NH
37.0,0.097,BATree
67.0,0.105,BATree
68.0,0.12,BATree
14.0,0.12,BATree
30.0,0.111,BATree
33.0,0.134,BATree
33.0,0.111,BATree
65.0,0.11,BATree
56.0,0.115,BATree
33.0,0.12400000000000003,BATree
4.0,0.466,DTree2
3.0,0.475,DTree2
4.0,0.12,DTree2
4.0,0.462,DTree2
4.0,0.166,DTree2
4.0,0.195,DTree2
4.0,0.474,DTree2
3.0,0.492,DTree2
3.0,0.527,DTree2
4.0,0.488,DTree2
1,0.1078,RF
1000,0.1078,RF

